Fine-grained evaluation of Quality Estimation for Machine translation based on a linguistically-motivated Test Suite

We present an alternative method of evaluating Quality Estimation systems, which is based on a linguistically-motivated Test Suite. We create a test-set consisting of 14 linguistic error categories and we gather for each of them a set of samples with both correct and erroneous translations. Then, we measure the performance of 5 Quality Estimation systems by checking their ability to distinguish between the correct and the erroneous translations. The detailed results are much more informative about the ability of each system. The fact that different Quality Estimation systems perform differently at various phenomena confirms the usefulness of the Test Suite.

==> review_vivien.txt <==
Abstract: since they are not the exact same categories in both language directions, maybe it would be better to write "approx. 15"? 

- I only found annotations for German-English, which only has 14 categories. 

[2] in this paper, the authors do also create a linguistically motivated test set (for English-French) https://arxiv.org/abs/1704.07431

- Thanks added

[3.1] it is actually not a sub-set of MQM, it is just a wide range of different linguistic categories (that do not follow any linguistic theory, though) 

- If it is not totally wrong, I would like to mention that it is "inspired by MQM", for political reasons, and in order to motivate the participation of Arle

[3.1] maybe it would be good to state here for which language direction the list in table 2 is, as the categories are slightly different for both language directions

- Thanks added

[3.1] not all segments do have a negative regular expression, only some of them (e.g., ambiguity, false friends)

- Thanks, added

[4.2] "verb tenses, aspects and moods" 

- Actually Table 4 contains only verb aspects and moods, verb tenses are in Table 3, unless I am missing some other mistake

[4.2] "verb paradigms" instead of "moods"?

- I don't understand why this is wrong, I am referring to moods specifically, as shown in Table 4





==> reviews.txt <==


Dear Eleftherios Avramidis:

On behalf of the QEAPE 2018 Program Committee, I am delighted 
to inform you that the following submission has been accepted 
to appear at the conference:

     Fine-grained evaluation of Quality Estimation of
           Machine translation based on a
           linguistically-motivated Test Suite

The Program Committee worked very hard to thoroughly review
all the submitted papers.  Please repay their efforts, by 
following their suggestions when you revise your paper.

When you are finished, you can upload your final manuscript 
at the following site:

     https://www.softconf.com/amta2018/qeape/

You will be prompted to login to your START account.  If
you do not see your submission, you can access it with the
following passcode:

     406X-H6F2J2H2A7

Alternatively, you can click on the following URL, which will take you
directly to a form to submit your final paper (after logging into your
account):

     https://www.softconf.com/amta2018/qeape/user/scmd.cgi?scmd=aLogin&passcode=406X-H6F2J2H2A7

The reviews and comments are attached below.  Again, try to follow
their advice when you revise your paper. 

Congratulations on your fine work.  If you have any additional 
questions, please feel free to get in touch.


Best Regards,
André Martins, Ramón Astudillo, João Graça 
QEAPE 2018 

============================================================================ 
QEAPE 2018 Reviews for Submission #406
============================================================================ 

Title: Fine-grained evaluation of Quality Estimation of Machine translation based on a linguistically-motivated Test Suite
Authors: Eleftherios Avramidis and Vivien Macketanz
============================================================================
                            REVIEWER #1
============================================================================ 


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------

                             Originality: 4
                   Technical Correctness: 3
                         Writing Quality: 4
                     Reviewer Confidence: 4


---------------------------------------------------------------------------
Comments
---------------------------------------------------------------------------

The paper proposes a new evaluation protocol for Quality Estimation based on a
linguistically motivated Test Suite. The main motivation is to provide a
fine-grained analysis of QE systems, which in turn can lead to better
conclusions and directions for improvements. For this, a German-English dataset
is manually constructed from MT system outputs, which are then classified
between correct or incorrect according to regular expressions. The instances
are also split into different linguistic phenomena. The goal is then to check
if QE systems can discriminate between the erroneous translation and the
correct version. An example comparison is provided, showing that different QE
systems can fail at different phenomena, further motivating the usefulness of
the test suite.

The paper is fairly well written and understandable. The idea of developing
targeted test suites is in line with recent work in MT as well. Overall, I
think this is a valid contribution for the workshop.

I do have a few comments though and I strongly encourage the authors to address
these issues in case of acceptance:

- The dataset construction process is not clear. Specifically, I did not
understand the role of the regular expressions. The idea is that each instance
should contain a pair, one erroneous sentence and its corrected version, right?
If yes, how can you trust the regexes to catch these? Was this done as first
step only? Was there a manual verification after this filtering process? This
should be more detailed and an example from the dataset should be provided.
- Section 4.2, 2nd paragraph. The text mentions that QE systems achieve low
accuracy on the dataset and tries to explain this due to how these systems were
trained in the past. I disagree with this. The test suite *is not*
representative of a real scenario for the simple reason it was *manually*
filtered and built with a specific goal in mind. In other words, the
distribution of the proposed test suite is not the same you expect from real
data. Although an empirical evaluation would be required to assess this, I
strongly suspect that the same systems would obtain different numbers in an
unfiltered test suite.
- This is related to the point above. Such a manually built test suite can be
useful for *qualitative* evaluation. In particular, this kind of data can ease
the process of error analysis, as there is no burden in trying to find
particular errors in a simple held-out test set. However, I am skeptical of how
useful such a test suite can be in *quantitative* evaluation, such as the one
showed in the paper. This is due to the natural distribution shift that happens
during manual construction. In this sense, I see limited value in reporting
average numbers, for instance, as this is probably not indicative of the
performance of a QE system in a real world scenario. I think the paper should
include some comments on this to better highlight how the proposed test suite
should be used in practice.
- Finally, I recommend some final proofreading as there are some minor style
and grammar errors in the manuscript.

============================================================================
                            REVIEWER #2
============================================================================ 


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------

                             Originality: 4
                   Technical Correctness: 3
                         Writing Quality: 2
                     Reviewer Confidence: 4


---------------------------------------------------------------------------
Comments
---------------------------------------------------------------------------

In this paper the authors attempt to evaluate QE with a
linguistically-motivated test suite. I am usually a big fan of linguistic
evaluations, however I have a number of serious problems with this paper. 

In my opinion the premise alone is a bit shaky. While when evaluating MT
systems based on linguistic errors we can clearly see which errors have been
made by analyzing the output, there is no reason to assume that a QE system is
scoring a sentence based on the linguistic error it contains. Yes, ideally this
would be the case, but we can hope for correlation at best. As such I think it
is a bit problematic to express the evaluation in terms of absolute accuracy
per error class. 

This mismatch seems to cause a lot of other problems in the paper and the
explanations are unfortunately quite unclear, but there are no examples which
would help with the missing clarity. Apart from that the citations are a bit
flaky, for instance pointing only at Bojar (2017) most of the time does not
really tell me, which aspect of the overview of a multitude of shared-tasks the
authors are referring to. And it is not always the QE task, as I can deduce by
context. 

A couple of more detailed remarks:

- Page 1, line 40: "the needs", what needs?
- Page 1, line 61ff, is it actually true that test sets are randomly drawn from
various sources? The WMT tests are carefully picked, in-domain and
hand-translated. Saying they are randomly drawn seems unfair. 
- Page 1, line 67. This is not a first effort, unless QE is meant, but this is
unclear from the context as the context is MT-subtasks. 
- Page 1, line 95, what are dataset shifts?
- Page 2, line 114ff, this would be a place for examples. 
- Page 2, line 124ff, this paragraph is very handwavy. What is your
semi-automatic evaluation method, what are the regular expressions doing, and
why would you even use regular expressions? 
- Page 2, section 3.2 The transformation process is unclear, again an example
would have helped greatly. 
- Page 2, line 176, is phrase-based still state-of-the-art?
- Page 2, B13, any motivation why a 5-year-old system was evaluated?
- Page 3, section 4.3, this paragraph would benefit from reminding the reader
that it's the QE system that is being evaluated. I spent quite some time
thinking why you would not include good outputs from NMT system. I took some
time to realize why this is the case.
- Page 3, line 226. Good! This is a nice observation you should emphasize much
much more. 

You also write that a linguist did the careful annotation, but I do not really
se the input of the linguist?

To summarize, the lack of examples makes and partially unclear methodology
makes the paper worse than it needed to be. It seems to me that there is good
research hidden in that work, but the authors couldn't really demonstrate that.
A few more iterations of work on the writing and presentation would do the
paper some good. Maybe the short format of 5 pages didn't do it any favor
either.

============================================================================
                            REVIEWER #3
============================================================================ 


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------

                             Originality: 4
                   Technical Correctness: 3
                         Writing Quality: 4
                     Reviewer Confidence: 4


---------------------------------------------------------------------------
Comments
---------------------------------------------------------------------------

The paper proposes to use a linguistically motivated test suit developed for
analytical machine translation evaluation for quality estimation.

If I understand the approach correctly, the original test suit was developed
with specific error categories in mind (e.g., a sentence were the verb tense is
hard to translate), alongside regular expression that check if a machine
translation exhibits an error in that category (e.g., the translation has the
wrong verb tense). The idea is to test how well different machine translation
systems perform faced with a set of linguistic challenges.

The authors use this test suit and output from various machine translation
systems, to gather pairs of translations that pass and fail the test. The
challenge to quality estimation methods is now to prefer the correct and
incorrect translation.

The authors compare different existing quality estimation methods how well they
address this challenge.

A problem with this setup is that a translation that passes the test may be
otherwise faulty and overall worse than a translation that does not pass the
test. So, the paper does leave the impression that the authors mainly wanted to
re-purpose their existing data set, but it is not clear, if the result is a
useful assessment of quality estimation methods.


--
QEAPE 2018 - https://www.softconf.com/amta2018/qeape


